3-D modeling and simulation of 2G HTS stacks and coils

Use of 2G HTS coated conductors in several power applications has become popular in recent years. Their large current density under high magnetic fields makes them suitable candidates for high power capacity applications such as stacks, coils, magnets, cables and current leads. For this reason, modeling and simulation of their electromagnetic properties is very desirable in the design and optimization processes. For many applications, when symmetries allow it, simple models consisting of 1D or 2D representations are well suited for providing a satisfying description of the problem at hand. However, certain designs such as racetrack coils and finite-length or non-straight stacks, do pose a 3D problem that cannot be easily reduced to a 2D configuration. Full 3-D models have been developed, but their use for simulating superconducting devices is a very challenging task involving a large-scale computational problem. In this work, we present a new method to simulate the electromagnetic transient behavior of 2G HTS stacks and coils. The method, originally used to model stacks of straight superconducting tapes or circular coils in 2D, is now extended to 3D. The main idea is to construct an anisotropic bulklike equivalent for the stack or coil, such that the geometrical layout of the internal alternating structures of insulating, metallic, superconducting and substrate layers is reduced while keeping the overall electromagnetic behavior of the original device. Besides the aforementioned interest in modeling and simulating 2G HTS coated conductors, this work gives a further step towards efficient 3D modeling and simulation of superconducting devices for large scale applications.

==> Racetrack.txt <==
Racetrack coil: inner rad=3.5cm, outer rad=5.5cm, straigth section 15cm, # of turns 50
I	Homog3D	2D Planar	2D Axisymmetric
40	0.020968495	0.0202081099598567	0.021347020763357812
80	0.232907317	0.2422760305839917	0.2611281078800921
100	0.533221541	0.5560186055340643	0.6131803359371945
120	1.095081279	1.1466045368058986	15.558719666839263


==> verify.txt <==
I	2D Original       	3D Homogenized
20	0.001994478	0.002001827
40	0.019543759	0.019187982
60	0.079388811	0.076425706
80	0.22392051	0.211542361
100	0.524968081	0.482037658

